Reassessment of Kepler's habitable zone Earth-like exoplanets with data-driven null-signal templates

One of the primary mission goals of the Kepler space telescope is to detect Earth-like terrestrial planets in the habitable zone around Sun-like stars. Unfortunately, such planets are at the detection limit. Estimating their statistical significance via false alarm probability (FAP) is crucial for their validation, and has a large impact on the estimate of their occurrence rate, which is of central importance for future spectroscopic missions searching for life signatures. Current methods estimate FAP by light curve inverting or scrambling, but we show that both of these approaches are unsatisfactory. Here we propose to modify the planet transit template by randomly shifting the transit times by small amounts. We show that the exoplanet search with the resulting Null Signal Template (NST) has the same statistical properties as with the true periodic template, which enables assigning a reliable star-specific FAP to every candidate. We show on simulations and on the real data that the method is robust to unmodeled noise contamination. We reevaluate the statistical significance of all 47 previously proposed habitable Earth-like and super Earth Kepler candidates and assign them star-specific NST based FAP. We identify 29 candidates with FAP below 1%, 7 of whom are currently not considered confirmed. Among these are Kepler 452b with radius $1.5 R{\oplus}$, a period of 384 days, and KOI 2194.03 with radius $1.8 R{\oplus}$ and a period of 445 days, both around Sun-like G stars. Several well-known candidates should be considered marginal or likely false alarms, including Kepler 186f with 20% FAP.

==> table.csv <==
logB,SNR,period,radius,radiusm,radiusp,numtransits,teff,teffp,teffm,instellation,insolp,insolm,qqqlogB,qqlogB,qlogB,qqqSNR,qqSNR,qSNR,kepler_name,reliability,EBP,name
660.6,37.1,247.353,2.45,0.07,0.11,5,4918,90,88,0.56,0.04,0.04,12.4,15.7,17.7,8.3,8.7,8.9,174 d,1.0,0.0,\textbf{Kepler 174 d}
583.2,34.9,122.385,1.8,0.04,0.07,11,4966,82,82,1.44,0.11,0.1,13.7,18.2,20.2,8.5,9.0,9.3,62 e,1.0,0.0,\textbf{Kepler 62 e}
347.8,27.4,46.827,2.36,0.13,0.09,30,4124,43,68,2.0,0.17,0.17,15.8,22.5,24.7,8.8,9.5,9.8,26 e,1.0,0.0,\textbf{Kepler 26 e}
326.5,26.6,289.862,2.22,0.3,0.1,4,5625,93,93,0.96,0.07,0.07,20.5,30.2,35.0,9.4,10.4,11.1,22 b,1.0,0.04,\textbf{Kepler 22 b}
224.7,22.4,133.303,2.42,0.11,0.14,10,5051,90,85,1.6,0.15,0.15,11.8,18.6,25.4,8.2,9.2,9.7,1539 b,1.0,0.0,\textbf{Kepler 1539 b}
198.8,21.2,91.501,1.77,0.05,0.1,14,4944,75,74,2.01,0.14,0.14,14.1,23.3,30.0,8.6,9.7,10.5,1816 b,1.0,0.0,\textbf{Kepler 1816 b}
190.0,20.8,205.385,2.26,0.08,0.13,7,4475,80,75,0.45,0.04,0.03,11.8,19.2,21.6,8.2,9.0,9.2,,1.0,0.01,\textbf{KOI 2770.01}
170.8,19.8,178.14,2.36,0.09,0.14,8,5545,94,94,1.97,0.16,0.15,11.2,14.5,17.3,8.2,8.6,8.9,439 b,1.0,0.01,\textbf{Kepler 439 b}
147.1,18.6,201.119,2.34,0.06,0.09,7,5756,97,96,2.1,0.15,0.15,10.6,21.7,23.3,8.2,9.4,9.6,1040 b,1.0,0.0,\textbf{Kepler 1040 b}
137.5,18.0,136.205,2.48,0.2,0.08,10,4775,91,83,1.09,0.11,0.1,11.5,18.2,19.6,8.2,8.8,8.9,1362 b,1.0,0.0,\textbf{Kepler 1362 b}
122.1,17.1,159.389,2.48,0.13,0.16,9,5397,103,100,1.65,0.2,0.18,14.4,20.9,24.7,8.5,9.2,9.6,1881 b,1.0,0.01,\textbf{Kepler 1881 b}
117.8,16.8,168.811,1.71,0.08,0.12,9,4697,76,68,0.77,0.05,0.05,13.7,21.7,23.8,8.4,9.3,9.6,1544 b,1.0,0.0,\textbf{Kepler 1544 b}
112.0,16.5,169.133,2.22,0.23,0.35,9,5216,91,86,1.34,0.11,0.1,16.1,24.0,29.0,8.8,9.7,10.4,1701 b,1.0,0.0,\textbf{Kepler 1701 b}
99.6,15.9,101.11,1.8,0.08,0.1,10,4171,56,49,0.82,0.07,0.07,15.3,24.6,30.4,8.6,9.6,10.3,440 b,1.0,0.0,\textbf{Kepler 440 b}
96.8,15.5,99.253,2.22,0.59,0.05,15,4806,84,76,1.79,0.14,0.13,16.1,20.5,23.5,8.7,9.2,9.6,1389 b,1.0,0.01,\textbf{Kepler 1389 b}
94.0,15.5,49.277,1.89,0.1,0.11,25,4050,64,69,1.66,0.16,0.15,16.5,22.2,26.8,9.0,9.7,10.1,1455 b,1.0,0.0,\textbf{Kepler 1455 b}
76.1,14.1,214.886,2.32,0.09,0.16,7,5288,94,89,1.14,0.1,0.09,14.5,18.0,18.7,8.5,8.9,9.5,1549 b,0.99,0.0,\textbf{Kepler 1549 b}
61.1,12.9,112.302,1.35,0.08,0.08,12,4602,84,76,1.01,0.08,0.07,11.1,20.6,29.8,8.2,9.3,10.1,442 b,1.0,0.09,\textbf{Kepler 442 b}
57.0,12.6,199.662,1.42,0.07,0.09,5,5814,116,112,2.09,0.19,0.18,13.0,16.9,19.3,8.4,8.9,9.1,1126 c,0.99,0.0,\textbf{Kepler 1126 c}
54.7,12.5,142.54,2.4,0.13,0.17,8,5213,97,91,1.72,0.21,0.19,12.7,16.3,18.0,8.2,8.7,9.0,351 d,1.0,0.0,\textbf{Kepler 351 d}
54.3,12.4,196.436,2.06,0.1,0.14,7,5361,91,89,1.29,0.11,0.11,10.2,16.5,23.9,8.1,8.9,9.4,1606 b,0.99,0.0,\textbf{Kepler 1606 b}
45.2,11.7,106.26,1.25,0.08,0.15,14,4601,81,76,1.25,0.1,0.09,13.6,22.2,24.2,8.5,9.4,9.6,,1.0,0.04,\textbf{KOI 2719.02}
44.5,11.7,377.499,2.44,0.13,0.19,4,5883,113,111,1.18,0.12,0.11,9.7,12.9,14.4,8.0,8.6,8.9,,0.89,0.01,\textbf{KOI 7345.01}
31.8,10.5,177.668,2.37,0.33,0.51,8,4790,84,78,0.78,0.08,0.07,13.7,22.0,24.9,8.5,9.5,9.7,443 b,0.99,0.0,\textbf{Kepler 443 b}
29.3,10.3,207.248,1.48,0.11,0.09,6,4147,67,45,0.24,0.02,0.02,13.7,19.9,25.4,8.5,9.3,9.8,441 b,0.99,0.0,\textbf{Kepler 441 b}
27.2,10.1,95.906,1.93,0.21,0.05,14,4820,88,83,1.66,0.14,0.13,13.7,18.1,20.6,8.5,9.1,9.4,,1.0,0.03,\textbf{KOI 2184.02}
26.8,10.0,129.943,1.43,0.25,0.14,10,4023,58,62,0.4,0.03,0.03,22.0,31.7,34.2,9.5,10.5,10.7,186 f,0.98,0.06,Kepler 186 f
25.6,9.6,445.198,1.8,0.14,0.1,4,5965,122,116,1.36,0.13,0.12,12.5,16.4,18.1,8.4,9.0,9.2,,0.71,0.05,\textbf{KOI 2194.03}
24.5,9.8,237.816,2.42,0.13,0.16,6,5798,112,110,1.81,0.19,0.18,16.3,26.1,28.6,8.8,9.9,10.2,,0.98,0.0,KOI 5433.01
24.0,9.5,208.543,2.13,0.16,0.15,4,5495,96,95,1.44,0.14,0.14,13.1,17.7,19.6,8.3,8.9,9.1,,0.97,0.0,\textbf{KOI 3344.03}
21.2,9.4,384.842,1.46,0.08,0.09,4,5900,102,100,1.11,0.08,0.08,12.8,17.1,19.5,8.4,9.1,9.3,452 b,0.68,0.01,\textbf{Kepler 452 b}
20.2,9.4,353.017,2.2,0.1,0.13,3,6290,121,118,1.8,0.15,0.15,20.8,37.7,41.7,9.4,11.0,11.4,,0.85,0.0,KOI 8159.02
15.3,8.6,129.218,1.69,0.31,0.27,10,4921,82,83,1.23,0.1,0.09,14.3,24.7,37.2,8.6,9.7,11.0,,0.99,0.01,KOI 6971.01
14.2,8.5,65.415,1.33,0.15,0.08,21,4390,81,74,1.87,0.15,0.13,13.4,16.6,19.1,8.4,8.8,9.1,,0.98,0.08,KOI 7882.01
7.6,7.4,242.065,1.75,0.19,0.1,6,5843,106,100,1.61,0.16,0.15,11.7,19.7,22.9,8.2,9.4,9.8,,0.89,0.06,KOI 7931.01
6.9,7.4,379.67,1.76,0.15,0.16,3,6058,108,107,1.31,0.11,0.11,12.4,17.6,22.6,8.3,9.0,9.3,,0.48,0.01,KOI 8048.01
3.1,7.2,196.999,2.15,0.26,0.12,7,6135,118,114,1.02,0.15,0.13,8.9,11.7,13.5,7.9,8.4,8.7,,0.6,0.06,KOI 7746.01
-0.3,6.7,302.331,1.86,0.22,0.14,3,4712,78,74,0.38,0.03,0.03,14.2,18.9,20.4,8.4,9.0,9.1,,0.84,0.14,KOI 8047.01
-1.1,6.6,425.647,1.72,0.22,0.12,4,6091,125,123,1.7,0.16,0.15,14.2,21.3,23.5,8.5,9.3,9.6,,0.36,0.01,KOI 8246.01

